Coding Malware in Fancy Programming Languages for Fun and Profit

The continuous increase in malware samples, both in sophistication and number, presents many challenges for organizations and analysts, who must cope with thousands of new heterogeneous samples daily. This requires robust methods to quickly determine whether a file is malicious. Due to its speed and efficiency, static analysis is the first line of defense. In this work, we illustrate how the practical state-of-the-art methods used by antivirus solutions may fail to detect evident malware traces. The reason is that they highly depend on very strict signatures where minor deviations prevent them from detecting shellcodes that otherwise would immediately be flagged as malicious. Thus, our findings illustrate that malware authors may drastically decrease the detections by converting the code base to less-used programming languages. To this end, we study the features that such programming languages introduce in executables and the practical issues that arise for practitioners to detect malicious activity.

==> FuncsDllsThreadsSections.csv <==
Language,numfunc,numdlld,numthreads,numsections,size
Ada,1695,9,9,3,9,799KB
Assembly,5,8,2,4,2.5KB
Autohotkey,1464,37,6,7,1.2MB
Autoit,2282,47,6,8,1.09MB
C-dmc,69,12,3,3,12.03KB
C-tcc,15,9,2,4,3.50KB
C-bcc,309,15,3,3,61.00KB
C-cl,436,4,2,6,112.50KB
C-gcc,79,8,3,9,116.55KB
C\#-bflat,3718,19,4,9,2.9MB
C\#-csc,17736,20,8,11,10.10MB
C++-cl,343,4,3,6,95.50KB
C++-icl,451,4,3,6,140.50KB
C++-g++,79,5,3,9,116.78KB
Clojure,7314,18,4,7,31.58MB
CommonLisp,781,21,5,8,34.1MB
Crystal,3327,12,4,6,1.8MB
D,1429,16,2,4,659.5KB
Dart,8874,28,1,5,4.88MB
Deno,81792,28,5,6,68.04MB
Eiffel,4051,8,2,6,1.29MB
Fortran,914,10,3,6,646.5KB
GnuCobol,100,8,1,8,53.99KB
Golang,1616,13,6,8,2.0MB
Groovy,162,19,2,8,10.53MB
Haskell,2974,21,6,9,11.58MB
Java,6969,27,4,7,19.96MB
Kotlin-graalvm,6902,27,4,7,20.00MB
Kotlin-native,1574,7,2,9,648.77KB
Lua,1544,10,3,9,1.0MB
Nim,359,7,2,9,482.8KB
ObjectiveC,51,8,2,8,50
Pascal,429,13,3,7,173.25KB
Perl,1536,22,3,10,8.5MB
Phix,167,10,3,3,269.00KB
PureBasic,44,7,2,7,7.50KB
Python-pyinstaller,819,20,2,5
Python-nuitka,370,17,2,10,8.76MB
Racket,116,10,2,9,54.10MB
Red,22,22,3,4,25.50KB
Ruby,132,8,2,9,2.3MB
Rust,337,10,2,5,126.00KB
Scala-graalvm,7021,7,4,7,20.70MB
Scala-launch4j,167,20,2,8,9.76MB
Zig,639,6,2,8,266.8KB


==> VirusTotalResults.csv <==
Language,Compiler,VT1,DetectionSig1,VT2,DetectionSig2
Ada,GNAT,1/70,fp,23/73,found
Assembly,YASM/Golink,9/68,found,29/68,found
AutoHotKey,Ahk2EXE,9/68,found,5/72,found
AutoIt,Au2EXE,12/70,found,32/69,found
C,DMC,2/70,fp,22/71,found
C,TinyC,5/70,found,45/72,found
C,BCC,2/68,fp,21/70,found
C,mingw/gcc,22/72,found,36/73,found
C,msvc/cl,7/73,found,37/73,found
C\#,bflat,33/71,found,25/62,found
C\#,msc,2/69,fp,44/73,found
C\#,csc,5/73,found,36/73,found
C++,cl,1/70,fp,21/73,found
C++,icl,1/70,fp,26/73,found
C++,g++,5/73,found,36/73,found
Clojure,graal-vm,0/73,not found,15/73,found
CommonLisp,sbcl,6/72,found,1/72,fp
Crystal,crystal,0/73,not found,15/73,found
D,dmd,2/66,fp,6/73,found
Dart,dart,11/70,found,30/69,found
Deno,deno,0/65,not found,0/68,not found
Eiffel,ec,44/72,found,11/68,found
F\#,fsharpc,3/71,fp,51/72,found
Fortran,ifort,6/76,found,25/72,found
GnuCobol,cobc,4/72,found,23/73,found
Golang,go,4/70,found,20/65,found
Groovy,Launch4j,2/66,fp,7/65,found
Haskell,GHC,4/71,found,1/66,fp
IronPython,ipyc,29/68,found,2/67,fp
Java,graal-vm,1/73,fp,2/73,fp
Jscript,jsc,22/67,found,29/73,found
Kotlin,graal-vm,2/63,fp,1/73,fp
Kotlin,kotlin-native,0/68,not found,40/72,found
Lua,luastatic,1/69,fp,14/72,found
Nim,nim,0/70,not found,25/69,found
ObjectiveC,gcc,2/68,fp,25/69,found
Pascal,fpc,0/66,not found,25/66,found
Perl,par,8/70,found,22/70,found
Phix,phix,49/72,found,34/67,found
PureBasic,pbcompiler,2/68,fp,37/67,found
Python,pyinstaller,6/67,found,3/68,fp
Python,nuitka,12/69,found,11/71,found
Racket,raco,0/64,not found,1/64,fp
Red,red,31/69,found,22/66,found
Ruby,ocra/aibica,26/68,found,2/71,fp
Rust,rustc,2/71,fp,33/72,found
Scala,graal-vm,1/73,fp,1/73,fp
Scala,launch4j,0/67,not found,5/63,found
VB .NET,vbc,5/69,found,47/70,found
Zig,zig,1/73,fp,19/68,found

==> VirusTotalResultswithCapa.csv <==
Language,Compiler,VT1,DetectionSig1,CapaDetection1,VT2,DetectionSig2,CapaDetection2
Ada,GNAT,1/70,fp,no,23/73,found,yes
Assembly,YASM/Golink,9/68,found,yes,29/68,found,yes
AutoHotKey,Ahk2EXE,9/68,found,yes,5/72,found,no
AutoIt,Au2EXE,12/70,found,yes,32/69,found,yes
C,DMC,2/70,fp,yes,22/71,found,yes
C,TinyC,5/70,found,yes,45/72,found,yes
C,BCC,2/68,fp,yes,21/70,found,yes
C,mingw/gcc,22/72,found,yes,36/73,found,yes
C,msvc/cl,7/73,found,yes,37/73,found,yes
C\#,bflat,33/71,found,yes,25/62,found,yes
C\#,msc,2/69,fp,yes,44/73,found,yes
C\#,csc,5/73,found,yes,36/73,found,yes
C++,cl,1/70,fp,no,21/73,found,yes
C++,icl,1/70,fp,no,26/73,found,yes
C++,g++,5/73,found,yes,36/73,found,yes
Clojure,graal-vm,0/73,not found,no,15/73,found,no
CommonLisp,sbcl,6/72,found,no,1/72,fp,no
Crystal,crystal,0/73,not found,no,15/73,found,yes
D,dmd,2/66,fp,no,6/73,found,no
Dart,dart,11/70,found,no,30/69,found,no
Deno,deno,0/65,not found,no,0/68,not found,no
Eiffel,ec,44/72,found,no,11/68,found,yes
F\#,fsharpc,3/71,fp,yes,51/72,found,yes
Fortran,ifort,6/76,found,no,25/72,found,yes
GnuCobol,cobc,4/72,found,yes,23/73,found,yes
Golang,go,4/70,found,no,20/65,found,no
Groovy,Launch4j,2/66,fp,yes,7/65,found,no
Haskell,GHC,4/71,found,no,1/66,fp,no
IronPython,ipyc,29/68,found,yes,2/67,fp,no
Java,graal-vm,1/73,fp,no,2/73,fp,no
Jscript,jsc,22/67,found,no,29/73,found,yes
Kotlin,graal-vm,2/63,fp,no,1/73,fp,no
Kotlin,kotlin-native,0/68,not found,no,40/72,found,no
Lua,luastatic,1/69,fp,yes,14/72,found,no
Nim,nim,0/70,not found,no,25/69,found,no
ObjectiveC,gcc,2/68,fp,yes,25/69,found,no
Pascal,fpc,0/66,not found,yes,25/66,found,yes
Perl,par,8/70,found,no,22/70,found,yes
Phix,phix,49/72,found,no,34/67,found,no
PureBasic,pbcompiler,2/68,fp,yes,37/67,found,yes
Python,pyinstaller,6/67,found,no,3/68,fp,no
Python,nuitka,12/69,found,no,11/71,found,no
Racket,raco,0/64,not found,no,1/64,fp,no
Red,red,31/69,found,yes,22/66,found,yes
Ruby,ocra/aibica,26/68,found,no,2/71,fp,no
Rust,rustc,2/71,fp,no,33/72,found,no
Scala,graal-vm,1/73,fp,no,1/73,fp,no
Scala,launch4j,0/67,not found,no,5/63,found,no
VB .NET,vbc,5/69,found,yes,47/70,found,yes
Zig,zig,1/73,fp,no,19/68,found,yes


==> data.csv <==
1,20
8,10
6
9,29
4,22,5,40,6,21,51,2,27,19,36

==> exotic_lang.csv <==
language*compiler*hash*arch*functions*debug*opcodes*memory*sections*sectionnum*threadsnum*dllsnum*dlls*notes
Ada*GNAT*7730d472a1643515aedd77c8e3c82c164446db05ffdfce5c52c14625bfaee11d*x64*1216*YES (DWARF)**Ths shellcode is inside a naked function as address 0x401550 *.text \mid .data \mid .rdata \mid .pdata \mid .xdata \mid .bss \mid .idata \mid .CRT \mid .tls \mid /4 \mid /19 \mid /31 \mid /45 \mid /57 \mid /70 \mid /81 \mid /92*17*1*8*ntdll, kernel32, kernelbase, advapi32, msvcrt, sechost, rpcrt4, apphelp**
Assembly*YASM/Golink*27fe9ec02ae1fa8c7e5ea01b54f91d9972945fb8abdba2df70716cbd97e535c9*x32*5*NO*Few*-*.text \mid .data \mid .idata \mid .reloc*4*2*7*ntdll, ntdll32, wow64, wow64win, wow64cpu, kernel32, kernelbase*The implementation is straigh forward - no extra function added by the compiler. The shellcode is stored in .data section, thus it is copied with the Windows API.
AutoIt*Aut2Exe*0d4413b811bb05d453d76c71dcc9da502daff5f4535941af5954081f101d9fac*x32*2282*NO*Many*-*.text \mid .rdata \mid .data \mid .rsrc \mid .reloc*5*1*41*ntdll, ntdll32, wow64, wow64win, wow64cpu, kernel32, kernelbase, wsock32, ws2\textunderscore32, msvcrt, rpcrt4, sspicli, cryptbase, sechost, nsi, version, winmm, user32, gdi32, lpk, usp10, advapi32, comctl32, shlwapi, mpr, wininet, api-ms-win-downlevel-user32-l1-1-0, api-ms-win-downlevel-shlwapi-l1-1-0, api-ms-win-downlevel-version-l1-1-0, api-ms-win-downlevel-normaliz-l1-1-0, iertutil, api-ms-win-downlevel-advapi32-l1-1-0, userenv, profapi, uxtheme, comdlg32, shell32, ole32, oleaut32, msctf, dwmapi**
C\#*bflat*ed2032e952663f21c9c2cd206375ea2b317f622a384d1fff1c1ec45af38f093f*x64*8210*YES ( PDB Path)*Many*The shellcode is saved on a global variable in .rdata section*.text \mid .rdata \mid .data \mid .pdata \mid .managed \mid .tls \mid .voltbl \mid .reloc*8*1*17*ntdll, kernel32, kernelbase, advapi32, msvcrt, sechost, rpcrt4, bcrypt, ole32, gdi32, user32, lpk, usp10, shell32, shlwapi, msctf, apphelp*During execution, the shellcode IS copied into a byte array that will be used by the other API calls. There are a lot of language related functions present durng the execution of the shellcode.
C\#*csc*1754305fe6426842b49b0cf9e83950face938e669c215fec51e7fda14d07f27e*x32*7*NO*Few*-*.text \mid .sdata \mid .rsrc \mid .reloc*4*4*26*ntdll, kernel32, kernelbase, advapi32, msvcrt, sechost, rpcrt4, mscoreei, shlwapi, gdi32, user32, lpk, usp10, msctf, version, clr, vcruntime140\textunderscoreclr0400, ucrtbase\textunderscoreclr0400, mscorlib.ni, ole32, cryptbase, api-ms-win-core-xstate-l2-1-0, clrjit, system.ni, system.core.ni, apphelp*-
C\#*mcs*1754305fe6426842b49b0cf9e83950face938e669c215fec51e7fda14d07f27e*x32*7*NO*Few*The shellcode is saved on a global variable*.text \mid .sdata \mid .rsrc \mid .reloc*4*4*26*ntdll, kernel32, kernelbase, advapi32, msvcrt, sechost, rpcrt4, mscoreei, shlwapi, gdi32, user32, lpk, usp10, msctf, version, clr, vcruntime140\textunderscoreclr0400, ucrtbase\textunderscoreclr0400, mscorlib.ni, ole32, cryptbase, api-ms-win-core-xstate-l2-1-0, clrjit, system.ni, system.core.ni, apphelp*During execution, the shellcode IS copied into a byte array that will be used by the other API calls.
C*tcc*7a664bcd4d796db284a6eae4c4158325c2ca7d56695484499f5f76aaf14c3622*x32*15*NO*Many (mainly due to the mov operation for the shellcode)*The shellcode is not saved to a global variable, instead there are multiple MOV operations copying each byte to the stack.*.text \mid .rdata \mid .data \mid .pdata \mid \textunderscoreRDATA \mid .reloc*6*2*9*ntdll, ntdll32, wow64, wow64win, wow64cpu, kernel32, kernelbase, msvcrt, apphelp*Even though in the source code, there is a usage of Win API (RtlMoveMemory), inside the code the memmove one is used.
C*bcc*4d7a57076dd7fd2d3ea448efab87d2f015891ce2660fd4db7fedc39941c0beaa*x32*309*NO*Few*The shellcode is saved on a global variable in .data section.*.text \mid .rdata \mid .data \mid .pdata \mid \textunderscoreRDATA \mid .reloc*6*2*18*ntdll, ntdll32, wow64, wow64win, wow64cpu, kernel32, kernelbase, gdi32, lpk, usp10, msvcrt, advapi32, sechost, rpcrt4, sspicli, cryptbase, msctf, apphelp*Most of  the other functions are similar to the CRT start uip methods.
C*dmc*988fcd6bfc0980a0044b2c2695ef3b0254ec331c83ba919c0e3f196bdca65682*x32*69*NO*Few*The shellcode is saved on a global variable in .CRT(data) section.*.text \mid .data \mid .idata \mid .edata \mid .rsrc \mid .reloc*6*2*19*ntdll, ntdll32, wow64, wow64win, wow64cpu, kernel32, kernelbase, user32, gdi32, lpk, usp10, msvcrt, advapi32, sechost, rpcrt4, sspicli, cryptbase, msctf, apphelp*Execution is similar to the previous C ones - also similar functions to CRT startup.
C++*cl**x64*343*NO*Many (mainly due to the mov operation for the shellcode)*The shellcode is not saved to a global variable, instead there are multiple MOV operations copying each byte to the stack.*.idata \mid \textunderscoreTEXT \mid .CRT\char36\XIA \mid .reloc \mid .debug*5*2*4*ntdll, kernel32, kernelbase, apphelp*Even though in the source code, there is a usage of Win API (RtlMoveMemory), inside the code the memmove one is used. The other functions are common CRT startup operations.
C++*icl**x64*451*NO*Many (mainly due to the mov operation for the shellcode)*The shellcode is not saved to a global variable, instead there are multiple MOV operations copying the data. There are move operations, doing iterations per 64 bytes and using 16 bytes data (XMMWords).*.text \mid .data*2*2*4*ntdll, kernel32, kernelbase, apphelp*Even though in the source code, there is a usage of Win API (RtlMoveMemory), inside the code the native C++ one is being used. Most of the functions are common CRT startup operations.
D*DMD*d5fd4489e9221092d5fb4ba60398ec30172a8a78335f0ba6eac5a2a6742c6fc2*x32*1449*NO*Many (mainly due to the mov operation for the shellcode)*The shellcode is not saved to a global variable, instead there are multiple MOV operations copying each byte to the stack.*.text \mid .rdata \mid .data \mid .pdata \mid .reloc*5*1*21*ntdll, ntdll32, wow64, wow64win, wow64cpu, kernel32, kernelbase, msvcrt, shlwapi, gdi32, user32, advapi32, sechost, rpcrt4, sspicli, cryptbase, lpk, usp10, msctf, dbghelp, apphelp*There are many custom calling conventions that prevents IDA from decompiling properly the functions. Also, the rest of the functions seem to be related to D enviroment?
Dart*Dart*975583064d7a2d07b18ff030a0ccd45ae62121b8e82b48f550cf75c5016f94ba*x64*9285*YES*-*-*.text \mid .rdata \mid .data \mid .pdata \mid \textunderscoreRDATA \mid .rsrc \mid .reloc*7*4*21*ntdll, kernel32, kernelbase, msvcrt, nsi, rpcrt4, ws2\textunderscore32, shlwapi, gdi32, user32, lpk, usp10, advapi32, sechost, shell32, dbghelp, crypt32, msasn1, msctf, cryptbase, apphelp*Is this the correct executable? There are multiple generic exports, resembling into a Dart binary rather than the shellcode one.
Deno*Deno*96b7bb35ed4dd2a02037a50a45f846ed9e314c433be8ca0f5fa213dc4861b7f8*x64*144097!!!*YES (PDB Path)***.idata \mid DPB \mid .tls \mid .CRT\char36\XIA \mid .reloc \mid .debug*6*1*18*ntdll, kernel32, kernelbase, msvcrt, nsi, rpcrt4, advapi32, sechost, d3dcompiler\textunderscore47, dbghelp, ole32, gdi32, user32, lpk, usp10, shell32, shlwapi, ws2\textunderscore32**
Eiffel*EC*2c3231efc808d1b8212c5fd2d977d52363c1c2d57c84bfd3531bde6a62255c0b*x64*4176*NO*Many (mainly due to the mov operation for the shellcode)*The shellcode is not saved to a global variable, instead there are multiple MOV operations copying each byte to the stack.*.text \mid .rdata \mid .data \mid .pdata \mid \textunderscoreRDATA \mid .rsrc \mid .reloc*7*2*4*ntdll, kernel32, kernelbase, apphelp*The shellcode is copied on a language specific structure, meaning that there are more operations in order to access the value of the struct (the shellcode) and to define the block size etc etc, resulting in more opcodes in total. Again, the majority of fuctions are related to the language enviroment.
F\#*FSharpc*0f1ba3159e3f763178cabe0542b8c47134872791234ff9fb69819150c29ce6b6*x32*14*NO*Few*The shellcode is saved on a global variable (in a section as it's typical for .NET applications)*.text \mid .rsrc \mid .reloc*3*5*24*ntdll, kernel32, kernelbase, advapi32, msvcrt, sechost, rpcrt4, mscoreei, shlwapi, gdi32, user32, lpk, usp10, msctf, version, clr, vcruntime140\textunderscoreclr0400, ucrtbase\textunderscoreclr0400, mscorlib.ni, ole32, cryptbase, api-ms-win-core-xstate-l2-1-0, clrjit, apphelp**
Fortran*ifort**x64*914*NO*Many*The shellcode is saved on a global variable in .data section.*.text \mid .rdata \mid .data \mid .pdata \mid \textunderscoreRDATA \mid .reloc*6*2*9*ntdll, kernel32, kernelbase, imagehlp, msvcrt, advapi32, sechost, rpcrt4, apphelp*This is one of the few applications that only moves the shellcode one time instead of two. Most of the previous ones, copied the shellcode from the global variable to stack, and then again to the allocated space. The current one, skips the first step and directly copies the shellcode to the allocated space.
Groovy*Launch4j*a457ef2ec717d9a29c878f2b30e0b12812bdf8e090befef59b6b7e1dc1e4a02d*x32*175*NO***.text \mid .data \mid .rdata \mid .eh\textunderscorefram \mid .bss \mid .idata \mid .CRT \mid .tls \mid .rsrc*9*1*21*ntdll, ntdll32, wow64, wow64win, wow64cpu, kernel32, kernelbase, advapi32, msvcrt, sechost, rpcrt4, sspicli, cryptbase, shell32, shlwapi, gdi32, user32, lpk, usp10, msctf, apphelp*-
Haskell*GHC*e841fcdc8fd4ae8f1d066ffe26c3a51e90b025e3244c706fb905c99be1f1d1ec*x64*2953*YES (DWARF)*Many**.text \mid .data \mid .rdata \mid .pdata \mid .xdata \mid .bss \mid .idata \mid .CRT \mid .tls \mid .rsrc \mid /4 \mid /19 \mid /31 \mid /45 \mid /57 \mid /70 \mid /81 \mid /92*18*6*17*ntdll, kernel32, kernelbase, dbghelp, msvcrt, shell32, shlwapi, gdi32, user32, lpk, usp10, winmm, ws2\textunderscore32, rpcrt4, nsi, msctf, apphelp*-
IronPython*ipyc*df43d1a5647cf3e112c4b9cb65a9e316d9fd58a8cdf2d433fdb432ea6d78af3d*x64*4 (But this is not true as during execution multiple DLLs are loaded in order for the python code to be compiled at runtime)*NO***.text \mid .rsrc \mid .reloc*3*9*32*ntdll, kernel32, kernelbase, advapi32, msvcrt, sechost, rpcrt4, mscoreei, shlwapi, gdi32, user32, lpk, usp10, msctf, version, clr, vcruntime140\textunderscoreclr0400, ucrtbase\textunderscoreclr0400, mscorlib.ni, ole32, cryptbase, api-ms-win-core-xstate-l2-1-0, clrjit, cryptsp, rsaenh, system.ni, system.core.ni, system.numerics.ni, nlssorting, system.configuration.ni, system.xml.ni, apphelp*-
JScript*jsc**x32*9*NO*Many*Contrary to the other .NET executables, the shellcode is copied byte by byte to a new ByteArray.*.text \mid .rsrc \mid .reloc*3*9*30*ntdll, kernel32, kernelbase, advapi32, msvcrt, sechost, rpcrt4, mscoreei, shlwapi, gdi32, user32, lpk, usp10, msctf, version, clr, vcruntime140\textunderscoreclr0400, ucrtbase\textunderscoreclr0400, mscorlib.ni, ole32, cryptbase, uxtheme, api-ms-win-core-xstate-l2-1-0, clrjit, system.ni, microsoft.jscript.ni, apphelp, cryptsp, rsaenh, rpcrtremote*-
Kotlin*kotlinc-native*2fb5239f766b9cf79f81faf1b33bda7fb55de3cab68c23699258b32f87bfd2f9*x64*1574*NO*Many (mainly due to the mov operation for the shellcode)*The shellcode is  not saved to a global var - istead each byte is moved into stack and then, each byte is transformed into a UByte (internal type of Kotlin) and then assigned into a specific index of an UByteArray.*.text \mid .data \mid .rdata \mid .pdata \mid .xdata \mid .bss \mid .idata \mid .CRT \mid .tls \mid .rsrc*10*1*5*ntdll, kernel32, kernelbase, msvcrt, apphelp*Most of the WinAPI are not directly called - instead they are wrapped into another functions.
Lisp*SBCL*cd66e8bd8bf8a80aa1df737522561560b79c0ea6527438e75a82172efc81b0b0*x32*781*YES (DWARF)***.text \mid .data \mid .rdata \mid /4 \mid .bss \mid .edata \mid .idata \mid .CRT \mid .tls \mid .rsrc \mid .reloc \mid /14 \mid /29 \mid /41 \mid /55 \mid /67 \mid /78 \mid /89*18*1*20*ntdll, ntdll32, wow64, wow64win, wow64cpu, kernel32, kernelbase, advapi32, msvcrt, sechost, rpcrt4, sspicli, cryptbase, shell32, shlwapi, gdi32, user32, lpk, usp10, api-ms-win-core-synch-l1-2-0*Is this the shellcode exe for sure?
Nim*nim*9a927211bf0bbd05c115d5dbea01abdb4aa0718c8c3e57a261f3bea15f5f80e9*x64*359*YES (DWARF)*Few*The shellcode is saved on a global variable in .data section.*.text \mid .data \mid .rdata \mid .pdata \mid .xdata \mid .bss \mid .idata \mid .CRT \mid .tls \mid .rsrc \mid /4 \mid /19 \mid /31 \mid /45 \mid /57 \mid /70 \mid /81 \mid /92*18*1*5*ntdll, kernel32, kernelbase, msvcrt, apphelp*This is one of the few applications that only moves the shellcode one time instead of two. Most of the previous ones, copied the shellcode from the global variable to stack, and then again to the allocated space. The current one, skips the first step and directly copies the shellcode to the allocated space. Also the Win API calls are wrapped into other functions as well.
ObjectiveC*gcc*1a847600df747731747e375bdb2bc9eb3e1994d201617aad8d914b23fb6201e2*x32*51*YES (DWARF)*None*The shellcode is on .text section.*.text \mid .data \mid .rdata \mid /4 \mid .bss \mid .idata \mid .CRT \mid .tls \mid /14 \mid /29 \mid /45 \mid /61 \mid /73 \mid /87 \mid /99 \mid /112 \mid /123 \mid /134*18*1*7*ntdll, ntdll32, wow64, wow64win, wow64cpu, kernel32, kernelbase*The shellcode is actually directly embedded in main() function, so executed directly.
Pascal*fpc*2fe042ecb276f5d521cb414ccbc3a5283443935af3e081eb9c309dd268a8a82b*x64*429*YES (DWARF)*Many (mainly due to the mov operation for the shellcode)*The shellcode is not saved to a global variable, instead there are multiple MOV operations copying each byte to the stack.*.text \mid .data \mid .rdata \mid .pdata \mid .bss \mid .CRT \mid .idata \mid /4 \mid /19 \mid /31 \mid /45 \mid /57*12*1*12*ntdll, kernel32, kernelbase, oleaut32, ole32, msvcrt, gdi32, user32, lpk, usp10, rpcrt4, msctf*The shellcode is copied on a language specific structure, meaning that there are more operations in order to access the value of the struct (the shellcode) and to define the block size etc etc, resulting in more opcodes in total. Again, the majority of fuctions are related to the language enviroment.
Phix*Phix*8403d8f2bd130839a309f03b5b267077ca8a8c73426e05cb5967fcf06c727c7e*176*NO*Many (mainly due to the push operation for the shellcode)**The shellcode is not saved to a global variable, instead there are multiple PUSH instructions, pushing the shellcode in the stack.*.idata \mid .data \mid .text \mid .rsrc*4*1*8*ntdll, ntdll32, wow64, wow64win, wow64cpu, kernel32, kernelbase, apphelp**
PureBasic*pbcompiler*d9d188ad5ff6c586ffd033575e007d6bf6c5adf6dba9b63bfc93591b1658ec1d*x64*44*NO*Few*The shellcode is saved on a global variable in .data section.*.code \mid .text \mid .rdata \mid .pdata \mid .data*5*1*5*ntdll, kernel32, kernelbase, msvcrt, apphelp*This is one of the few applications that only moves the shellcode one time instead of two. Most of the previous ones, copied the shellcode from the global variable to stack, and then again to the allocated space. The current one, skips the first step and directly copies the shellcode to the allocated space. Also the Win API calls are wrapped into other functions as well.
Python*nuitka*1d4307c1f1e47f9088206a3f7032e61f7df684f2578992759ac07c15fa9d5138****Few**.text \mid .data \mid .rdata \mid .eh\textunderscorefram \mid .pdata \mid .xdata \mid .bss \mid .idata \mid .CRT \mid .tls*10*1*15*ntdll, kernel32, kernelbase, imagehlp, msvcrt, advapi32, sechost, rpcrt4, shell32, shlwapi, gdi32, user32, lpk, usp10, msctf**
Racket*raco*81b5696a103d1dab19f51d764bfed11cc062498f7dd1050555ab70fe15de29f4*x64*168*NO**.text \mid .data \mid .rdata \mid .pdata \mid .xdata \mid .bss \mid .idata \mid .CRT \mid .tls \mid .rsrc*10*1*9*ntdll, kernel32, kernelbase, msvcrt, user32, gdi32, lpk, usp10, msctf**
Red*Red*91db900a6ce7c6e7829b20cba2f38fba656cbda5e76fc0a161b1d45e9eb5bce6*x32*22*NO*Few*The shellcode is saved on a global variable in .data section.*.text \mid .data \mid .rdata \mid .idata \mid .rsrc*5*2*19*ntdll, ntdll32, wow64, wow64win, wow64cpu, kernel32, kernelbase, shlwapi, gdi32, user32, advapi32, sechost, rpcrt4, sspicli, cryptbase, lpk, usp10, msctf, apphelp*This is one of the few applications that only moves the shellcode one time instead of two. Most of the previous ones, copied the shellcode from the global variable to stack, and then again to the allocated space. The current one, skips the first step and directly copies the shellcode to the allocated space. Also the Win API calls are wrapped into other functions as well.
Rust*Rustc*ed58cf13681e0dcce16d63e5e9a182ea974af6783bc308e1758e9c8e014ba9b9*x64*480*YES (PDB)*Few*The shellcode is saved on a global variable in .text section.*.text \mid .rdata \mid .data \mid .pdata \mid .reloc*5*1*18*ntdll, kernel32, kernelbase, vcruntime140, api-ms-win-crt-runtime-l1-1-0, api-ms-win-core-timezone-l1-1-0, api-ms-win-core-file-l2-1-0, api-ms-win-core-localization-l1-2-0, api-ms-win-core-synch-l1-2-0, api-ms-win-core-processthreads-l1-1-1, api-ms-win-core-file-l1-2-0, api-ms-win-crt-heap-l1-1-0, api-ms-win-crt-string-l1-1-0, api-ms-win-crt-stdio-l1-1-0, api-ms-win-crt-convert-l1-1-0, api-ms-win-crt-math-l1-1-0, api-ms-win-crt-locale-l1-1-0, apphelp*Contrary to the other executables, due to the .text decorator in the source code, the shellcode is automatically saved there so there are fewer opcodes for execution. There are some additional functions which are language specific present.
Scala*Launch4j*f362ec57e246a0d390f430bda9c73bfcb79274fe87bb16d4ef738848b7198c7a******.text \mid .data \mid .rdata \mid .eh\textunderscorefram \mid .bss \mid .idata \mid .CRT \mid .tls \mid .rsrc*9*1*21*ntdll, ntdll32, wow64, wow64win, wow64cpu, kernel32, kernelbase, advapi32, msvcrt, sechost, rpcrt4, sspicli, cryptbase, shell32, shlwapi, gdi32, user32, lpk, usp10, msctf, apphelp**
VB .NET*vbc*e10419870e33db57f524449891aff8a23ef9a7982bc85ca6769237ef0c070b9b*x32*25*NO*Many (mainly due to the ldc operations for the shellcode)*The shellcode is not saved to a global variable, instead there are multiple ldc (MOV but for .NET) operations copying each byte to initiated byte array index.*.text \mid .rsrc \mid .reloc*3*4*25*ntdll, kernel32, kernelbase, advapi32, msvcrt, sechost, rpcrt4, mscoreei, shlwapi, gdi32, user32, lpk, usp10, msctf, version, clr, vcruntime140\textunderscoreclr0400, ucrtbase\textunderscoreclr0400, mscorlib.ni, ole32, cryptbase, uxtheme, api-ms-win-core-xstate-l2-1-0, clrjit, apphelp**
Zig*Zig*0d992ce7006a505f5597e7ac546ed3658c3d7fa072ece6cd4e793054ff1100bd*x64*645*YES (PDB)*Few*Based on the source code, the opcodes are direcrtly placed on the .text section. This is also confirmed by the fact that the execution of the shellcode is inside a function, without a prologue.*.text \mid .rdata \mid .data \mid .pdata \mid .CRT \mid .tls \mid .reloc*7*1*4*ntdll, kernel32, kernelbase, apphelp*Before executing the shellcode, the executable is setting SEH something that was not seen on the other files.


==> exotic_lang1.csv <==
language*hash*arch*functions*debug*opcodes*memory*sections*sectionnum*threadsnum*dllsnum*dlls*notes
Ada*7730d472a1643515aedd77c8e3c82c164446db05ffdfce5c52c14625bfaee11d*x64*1216*YES (DWARF)*Ths shellcode is inside a naked function as address 0x401550 *.text | .data | .rdata | .pdata | .xdata | .bss | .idata | .CRT | .tls | /4 | /19 | /31 | /45 | /57 | /70 | /81 | /92*17*1*8*ntdll, kernel32, kernelbase, advapi32, msvcrt, sechost, rpcrt4, apphelp**
Assembly*27fe9ec02ae1fa8c7e5ea01b54f91d9972945fb8abdba2df70716cbd97e535c9*x32*5*NO*Few*-*.text | .data | .idata | .reloc*4*2*7*ntdll, ntdll32, wow64, wow64win, wow64cpu, kernel32, kernelbase*The implementation is straigh forward - no extra function added by the compiler. The shellcode is stored in .data section, thus it is copied with the Windows API.
AutoIt*0d4413b811bb05d453d76c71dcc9da502daff5f4535941af5954081f101d9fac*x32*2282*NO*Many*-*.text | .rdata | .data | .rsrc | .reloc*5*1*41*ntdll, ntdll32, wow64, wow64win, wow64cpu, kernel32, kernelbase, wsock32, ws2\_32, msvcrt, rpcrt4, sspicli, cryptbase, sechost, nsi, version, winmm, user32, gdi32, lpk, usp10, advapi32, comctl32, shlwapi, mpr, wininet, api-ms-win-downlevel-user32-l1-1-0, api-ms-win-downlevel-shlwapi-l1-1-0, api-ms-win-downlevel-version-l1-1-0, api-ms-win-downlevel-normaliz-l1-1-0, iertutil, api-ms-win-downlevel-advapi32-l1-1-0, userenv, profapi, uxtheme, comdlg32, shell32, ole32, oleaut32, msctf, dwmapi**
C\# (bflat)*ed2032e952663f21c9c2cd206375ea2b317f622a384d1fff1c1ec45af38f093f*x64*8210*YES ( PDB Path)*Many*The shellcode is saved on a global variable in .rdata section*.text | .rdata | .data | .pdata | .managed | .tls | .voltbl | .reloc*8*1*17*ntdll, kernel32, kernelbase, advapi32, msvcrt, sechost, rpcrt4, bcrypt, ole32, gdi32, user32, lpk, usp10, shell32, shlwapi, msctf, apphelp*During execution, the shellcode IS copied into a byte array that will be used by the other API calls. There are a lot of language related functions present durng the execution of the shellcode.
C\# (csc)*1754305fe6426842b49b0cf9e83950face938e669c215fec51e7fda14d07f27e*x32*7*NO*Few*-*.text | .sdata | .rsrc | .reloc*4*4*26*ntdll, kernel32, kernelbase, advapi32, msvcrt, sechost, rpcrt4, mscoreei, shlwapi, gdi32, user32, lpk, usp10, msctf, version, clr, vcruntime140\_clr0400, ucrtbase\_clr0400, mscorlib.ni, ole32, cryptbase, api-ms-win-core-xstate-l2-1-0, clrjit, system.ni, system.core.ni, apphelp*-
C\# (mcs)*1754305fe6426842b49b0cf9e83950face938e669c215fec51e7fda14d07f27e*x32*7*NO*Few*The shellcode is saved on a global variable*.text | .sdata | .rsrc | .reloc*4*4*26*ntdll, kernel32, kernelbase, advapi32, msvcrt, sechost, rpcrt4, mscoreei, shlwapi, gdi32, user32, lpk, usp10, msctf, version, clr, vcruntime140\_clr0400, ucrtbase\_clr0400, mscorlib.ni, ole32, cryptbase, api-ms-win-core-xstate-l2-1-0, clrjit, system.ni, system.core.ni, apphelp*During execution, the shellcode IS copied into a byte array that will be used by the other API calls.
C (tcc)*7a664bcd4d796db284a6eae4c4158325c2ca7d56695484499f5f76aaf14c3622*x32*15*NO*Many (mainly due to the mov operation for the shellcode)*The shellcode is not saved to a global variable, instead there are multiple MOV operations copying each byte to the stack.*.text | .rdata | .data | .pdata | \_RDATA | .reloc*6*2*9*ntdll, ntdll32, wow64, wow64win, wow64cpu, kernel32, kernelbase, msvcrt, apphelp*Even though in the source code, there is a usage of Win API (RtlMoveMemory), inside the code the memmove one is used.
C (bcc)*4d7a57076dd7fd2d3ea448efab87d2f015891ce2660fd4db7fedc39941c0beaa*x32*309*NO*Few*The shellcode is saved on a global variable in .data section.*.text | .rdata | .data | .pdata | \_RDATA | .reloc*6*2*18*ntdll, ntdll32, wow64, wow64win, wow64cpu, kernel32, kernelbase, gdi32, lpk, usp10, msvcrt, advapi32, sechost, rpcrt4, sspicli, cryptbase, msctf, apphelp*Most of  the other functions are similar to the CRT start uip methods.
C (dmc)*988fcd6bfc0980a0044b2c2695ef3b0254ec331c83ba919c0e3f196bdca65682*x32*69*NO*Few*The shellcode is saved on a global variable in .CRT(data) section.*.text | .data | .idata | .edata | .rsrc | .reloc*6*2*19*ntdll, ntdll32, wow64, wow64win, wow64cpu, kernel32, kernelbase, user32, gdi32, lpk, usp10, msvcrt, advapi32, sechost, rpcrt4, sspicli, cryptbase, msctf, apphelp*Execution is similar to the previous C ones - also similar functions to CRT startup.
C++ (cl)**x64*343*NO*Many (mainly due to the mov operation for the shellcode)*The shellcode is not saved to a global variable, instead there are multiple MOV operations copying each byte to the stack.*.idata | \_TEXT | .CRT$XIA | .reloc | .debug*5*2*4*ntdll, kernel32, kernelbase, apphelp*Even though in the source code, there is a usage of Win API (RtlMoveMemory), inside the code the memmove one is used. The other functions are common CRT startup operations.
C++ (icl)**x64*451*NO*Many (mainly due to the mov operation for the shellcode)*The shellcode is not saved to a global variable, instead there are multiple MOV operations copying the data. There are move operations, doing iterations per 64 bytes and using 16 bytes data (XMMWords).*.text | .data*2*2*4*ntdll, kernel32, kernelbase, apphelp*Even though in the source code, there is a usage of Win API (RtlMoveMemory), inside the code the native C++ one is being used. Most of the functions are common CRT startup operations.
D*d5fd4489e9221092d5fb4ba60398ec30172a8a78335f0ba6eac5a2a6742c6fc2*x32*1449*NO*Many (mainly due to the mov operation for the shellcode)*The shellcode is not saved to a global variable, instead there are multiple MOV operations copying each byte to the stack.*.text | .rdata | .data | .pdata | .reloc*5*1*21*ntdll, ntdll32, wow64, wow64win, wow64cpu, kernel32, kernelbase, msvcrt, shlwapi, gdi32, user32, advapi32, sechost, rpcrt4, sspicli, cryptbase, lpk, usp10, msctf, dbghelp, apphelp*There are many custom calling conventions that prevents IDA from decompiling properly the functions. Also, the rest of the functions seem to be related to D enviroment?
Dart*975583064d7a2d07b18ff030a0ccd45ae62121b8e82b48f550cf75c5016f94ba*x64*9285*YES*-*-*.text | .rdata | .data | .pdata | \_RDATA | .rsrc | .reloc*7*4*21*ntdll, kernel32, kernelbase, msvcrt, nsi, rpcrt4, ws2\_32, shlwapi, gdi32, user32, lpk, usp10, advapi32, sechost, shell32, dbghelp, crypt32, msasn1, msctf, cryptbase, apphelp*Is this the correct executable? There are multiple generic exports, resembling into a Dart binary rather than the shellcode one.
Deno*96b7bb35ed4dd2a02037a50a45f846ed9e314c433be8ca0f5fa213dc4861b7f8*x64*144097!!!*YES (PDB Path)*.idata | DPB | .tls | .CRT$XIA | .reloc | .debug*6*1*18*ntdll, kernel32, kernelbase, msvcrt, nsi, rpcrt4, advapi32, sechost, d3dcompiler\_47, dbghelp, ole32, gdi32, user32, lpk, usp10, shell32, shlwapi, ws2\_32**
Eiffel*2c3231efc808d1b8212c5fd2d977d52363c1c2d57c84bfd3531bde6a62255c0b*x64*4176*NO*Many (mainly due to the mov operation for the shellcode)*The shellcode is not saved to a global variable, instead there are multiple MOV operations copying each byte to the stack.*.text | .rdata | .data | .pdata | \_RDATA | .rsrc | .reloc*7*2*4*ntdll, kernel32, kernelbase, apphelp*The shellcode is copied on a language specific structure, meaning that there are more operations in order to access the value of the struct (the shellcode) and to define the block size etc etc, resulting in more opcodes in total. Again, the majority of fuctions are related to the language enviroment.
F\#*0f1ba3159e3f763178cabe0542b8c47134872791234ff9fb69819150c29ce6b6*x32*14*NO*Few*The shellcode is saved on a global variable (in a section as it's typical for .NET applications)*.text | .rsrc | .reloc*3*5*24*ntdll, kernel32, kernelbase, advapi32, msvcrt, sechost, rpcrt4, mscoreei, shlwapi, gdi32, user32, lpk, usp10, msctf, version, clr, vcruntime140\_clr0400, ucrtbase\_clr0400, mscorlib.ni, ole32, cryptbase, api-ms-win-core-xstate-l2-1-0, clrjit, apphelp**
Fortran (ifort)**x64*914*NO*Many*The shellcode is saved on a global variable in .data section.*.text | .rdata | .data | .pdata | \_RDATA | .reloc*6*2*9*ntdll, kernel32, kernelbase, imagehlp, msvcrt, advapi32, sechost, rpcrt4, apphelp*This is one of the few applications that only moves the shellcode one time instead of two. Most of the previous ones, copied the shellcode from the global variable to stack, and then again to the allocated space. The current one, skips the first step and directly copies the shellcode to the allocated space.
Groovy*a457ef2ec717d9a29c878f2b30e0b12812bdf8e090befef59b6b7e1dc1e4a02d*x32*175*NO*.text | .data | .rdata | .eh\_fram | .bss | .idata | .CRT | .tls | .rsrc*9*1*21*ntdll, ntdll32, wow64, wow64win, wow64cpu, kernel32, kernelbase, advapi32, msvcrt, sechost, rpcrt4, sspicli, cryptbase, shell32, shlwapi, gdi32, user32, lpk, usp10, msctf, apphelp*-
Haskell*e841fcdc8fd4ae8f1d066ffe26c3a51e90b025e3244c706fb905c99be1f1d1ec*x64*2953*YES (DWARF)*Many*.text | .data | .rdata | .pdata | .xdata | .bss | .idata | .CRT | .tls | .rsrc | /4 | /19 | /31 | /45 | /57 | /70 | /81 | /92*18*6*17*ntdll, kernel32, kernelbase, dbghelp, msvcrt, shell32, shlwapi, gdi32, user32, lpk, usp10, winmm, ws2\_32, rpcrt4, nsi, msctf, apphelp*-
IronPython*df43d1a5647cf3e112c4b9cb65a9e316d9fd58a8cdf2d433fdb432ea6d78af3d*x64*4 (But this is not true as during execution multiple DLLs are loaded in order for the python code to be compiled at runtime)*NO*.text | .rsrc | .reloc*3*9*32*ntdll, kernel32, kernelbase, advapi32, msvcrt, sechost, rpcrt4, mscoreei, shlwapi, gdi32, user32, lpk, usp10, msctf, version, clr, vcruntime140\_clr0400, ucrtbase\_clr0400, mscorlib.ni, ole32, cryptbase, api-ms-win-core-xstate-l2-1-0, clrjit, cryptsp, rsaenh, system.ni, system.core.ni, system.numerics.ni, nlssorting, system.configuration.ni, system.xml.ni, apphelp*-
JScript**x32*9*NO*Many*Contrary to the other .NET executables, the shellcode is copied byte by byte to a new ByteArray.*.text | .rsrc | .reloc*3*9*30*ntdll, kernel32, kernelbase, advapi32, msvcrt, sechost, rpcrt4, mscoreei, shlwapi, gdi32, user32, lpk, usp10, msctf, version, clr, vcruntime140\_clr0400, ucrtbase\_clr0400, mscorlib.ni, ole32, cryptbase, uxtheme, api-ms-win-core-xstate-l2-1-0, clrjit, system.ni, microsoft.jscript.ni, apphelp, cryptsp, rsaenh, rpcrtremote*-
Kotlin*2fb5239f766b9cf79f81faf1b33bda7fb55de3cab68c23699258b32f87bfd2f9*x64*1574*NO*Many (mainly due to the mov operation for the shellcode)*The shellcode is  not saved to a global var - istead each byte is moved into stack and then, each byte is transformed into a UByte (internal type of Kotlin) and then assigned into a specific index of an UByteArray.*.text | .data | .rdata | .pdata | .xdata | .bss | .idata | .CRT | .tls | .rsrc*10*1*5*ntdll, kernel32, kernelbase, msvcrt, apphelp*Most of the WinAPI are not directly called - instead they are wrapped into another functions.
Lisp (SBCL)*cd66e8bd8bf8a80aa1df737522561560b79c0ea6527438e75a82172efc81b0b0*x32*781*YES (DWARF)*.text | .data | .rdata | /4 | .bss | .edata | .idata | .CRT | .tls | .rsrc | .reloc | /14 | /29 | /41 | /55 | /67 | /78 | /89*18*1*20*ntdll, ntdll32, wow64, wow64win, wow64cpu, kernel32, kernelbase, advapi32, msvcrt, sechost, rpcrt4, sspicli, cryptbase, shell32, shlwapi, gdi32, user32, lpk, usp10, api-ms-win-core-synch-l1-2-0*Is this the shellcode exe for sure?
Nim*9a927211bf0bbd05c115d5dbea01abdb4aa0718c8c3e57a261f3bea15f5f80e9*x64*359*YES (DWARF)*Few*The shellcode is saved on a global variable in .data section.*.text | .data | .rdata | .pdata | .xdata | .bss | .idata | .CRT | .tls | .rsrc | /4 | /19 | /31 | /45 | /57 | /70 | /81 | /92*18*1*5*ntdll, kernel32, kernelbase, msvcrt, apphelp*This is one of the few applications that only moves the shellcode one time instead of two. Most of the previous ones, copied the shellcode from the global variable to stack, and then again to the allocated space. The current one, skips the first step and directly copies the shellcode to the allocated space. Also the Win API calls are wrapped into other functions as well.
ObjectiveC*1a847600df747731747e375bdb2bc9eb3e1994d201617aad8d914b23fb6201e2*x32*51*YES (DWARF)*None*The shellcode is on .text section.*.text | .data | .rdata | /4 | .bss | .idata | .CRT | .tls | /14 | /29 | /45 | /61 | /73 | /87 | /99 | /112 | /123 | /134*18*1*7*ntdll, ntdll32, wow64, wow64win, wow64cpu, kernel32, kernelbase*The shellcode is actually directly embedded in main() function, so executed directly.
Pascal*2fe042ecb276f5d521cb414ccbc3a5283443935af3e081eb9c309dd268a8a82b*x64*429*YES (DWARF)*Many (mainly due to the mov operation for the shellcode)*The shellcode is not saved to a global variable, instead there are multiple MOV operations copying each byte to the stack.*.text | .data | .rdata | .pdata | .bss | .CRT | .idata | /4 | /19 | /31 | /45 | /57*12*1*12*ntdll, kernel32, kernelbase, oleaut32, ole32, msvcrt, gdi32, user32, lpk, usp10, rpcrt4, msctf*The shellcode is copied on a language specific structure, meaning that there are more operations in order to access the value of the struct (the shellcode) and to define the block size etc etc, resulting in more opcodes in total. Again, the majority of fuctions are related to the language enviroment.
Phix*8403d8f2bd130839a309f03b5b267077ca8a8c73426e05cb5967fcf06c727c7e*176*NO*Many (mainly due to the push operation for the shellcode)*The shellcode is not saved to a global variable, instead there are multiple PUSH instructions, pushing the shellcode in the stack.*.idata | .data | .text | .rsrc*4*1*8*ntdll, ntdll32, wow64, wow64win, wow64cpu, kernel32, kernelbase, apphelp**
PureBasic*d9d188ad5ff6c586ffd033575e007d6bf6c5adf6dba9b63bfc93591b1658ec1d*x64*44*NO*Few*The shellcode is saved on a global variable in .data section.*.code | .text | .rdata | .pdata | .data*5*1*5*ntdll, kernel32, kernelbase, msvcrt, apphelp*This is one of the few applications that only moves the shellcode one time instead of two. Most of the previous ones, copied the shellcode from the global variable to stack, and then again to the allocated space. The current one, skips the first step and directly copies the shellcode to the allocated space. Also the Win API calls are wrapped into other functions as well.
Python (nuitka)*1d4307c1f1e47f9088206a3f7032e61f7df684f2578992759ac07c15fa9d5138*Few*.text | .data | .rdata | .eh\_fram | .pdata | .xdata | .bss | .idata | .CRT | .tls*10*1*15*ntdll, kernel32, kernelbase, imagehlp, msvcrt, advapi32, sechost, rpcrt4, shell32, shlwapi, gdi32, user32, lpk, usp10, msctf**
Racket*81b5696a103d1dab19f51d764bfed11cc062498f7dd1050555ab70fe15de29f4*x64*168*NO*.text | .data | .rdata | .pdata | .xdata | .bss | .idata | .CRT | .tls | .rsrc*10*1*9*ntdll, kernel32, kernelbase, msvcrt, user32, gdi32, lpk, usp10, msctf**
Red*91db900a6ce7c6e7829b20cba2f38fba656cbda5e76fc0a161b1d45e9eb5bce6*x32*22*NO*Few*The shellcode is saved on a global variable in .data section.*.text | .data | .rdata | .idata | .rsrc*5*2*19*ntdll, ntdll32, wow64, wow64win, wow64cpu, kernel32, kernelbase, shlwapi, gdi32, user32, advapi32, sechost, rpcrt4, sspicli, cryptbase, lpk, usp10, msctf, apphelp*This is one of the few applications that only moves the shellcode one time instead of two. Most of the previous ones, copied the shellcode from the global variable to stack, and then again to the allocated space. The current one, skips the first step and directly copies the shellcode to the allocated space. Also the Win API calls are wrapped into other functions as well.
Rust*ed58cf13681e0dcce16d63e5e9a182ea974af6783bc308e1758e9c8e014ba9b9*x64*480*YES (PDB)*Few*The shellcode is saved on a global variable in .text section.*.text | .rdata | .data | .pdata | .reloc*5*1*18*ntdll, kernel32, kernelbase, vcruntime140, api-ms-win-crt-runtime-l1-1-0, api-ms-win-core-timezone-l1-1-0, api-ms-win-core-file-l2-1-0, api-ms-win-core-localization-l1-2-0, api-ms-win-core-synch-l1-2-0, api-ms-win-core-processthreads-l1-1-1, api-ms-win-core-file-l1-2-0, api-ms-win-crt-heap-l1-1-0, api-ms-win-crt-string-l1-1-0, api-ms-win-crt-stdio-l1-1-0, api-ms-win-crt-convert-l1-1-0, api-ms-win-crt-math-l1-1-0, api-ms-win-crt-locale-l1-1-0, apphelp*Contrary to the other executables, due to the .text decorator in the source code, the shellcode is automatically saved there so there are fewer opcodes for execution. There are some additional functions which are language specific present.
Scala*f362ec57e246a0d390f430bda9c73bfcb79274fe87bb16d4ef738848b7198c7a*.text | .data | .rdata | .eh\_fram | .bss | .idata | .CRT | .tls | .rsrc*9*1*21*ntdll, ntdll32, wow64, wow64win, wow64cpu, kernel32, kernelbase, advapi32, msvcrt, sechost, rpcrt4, sspicli, cryptbase, shell32, shlwapi, gdi32, user32, lpk, usp10, msctf, apphelp**
VBNET*e10419870e33db57f524449891aff8a23ef9a7982bc85ca6769237ef0c070b9b*x32*25*NO*Many (mainly due to the ldc operations for the shellcode)*The shellcode is not saved to a global variable, instead there are multiple ldc (MOV but for .NET) operations copying each byte to initiated byte array index.*.text | .rsrc | .reloc*3*4*25*ntdll, kernel32, kernelbase, advapi32, msvcrt, sechost, rpcrt4, mscoreei, shlwapi, gdi32, user32, lpk, usp10, msctf, version, clr, vcruntime140\_clr0400, ucrtbase\_clr0400, mscorlib.ni, ole32, cryptbase, uxtheme, api-ms-win-core-xstate-l2-1-0, clrjit, apphelp**
Zig*0d992ce7006a505f5597e7ac546ed3658c3d7fa072ece6cd4e793054ff1100bd*x64*645*YES (PDB)*Few*Based on the source code, the opcodes are direcrtly placed on the .text section. This is also confirmed by the fact that the execution of the shellcode is inside a function, without a prologue.*.text | .rdata | .data | .pdata | .CRT | .tls | .reloc*7*1*4*ntdll, kernel32, kernelbase, apphelp*Before executing the shellcode, the executable is setting SEH something that was not seen on the other files.

